Prompt GRB Polarization from Non-Axisymmetric Jets

Time-resolved linear polarization ($\Pi$) measurements of the prompt gamma-ray burst emission can reveal its dominant radiation mechanism. A widely considered mechanism is synchrotron radiation, for which linear polarization can be used to probe the jet's magnetic-field structure, and in turn its composition. In axisymmetric jet models the polarization angle (PA) can only change by $90^\circ$, as $\Pi$ temporarily vanishes. However, some time-resolved measurements find a continuously changing PA, which requires the flow to be non-axisymmetric in at least one out of its emissivity, bulk Lorentz factor or magnetic field. Here we consider synchrotron emission in non-axisymmetric jets, from an ultrarelativistic thin shell, comprising multiple radially-expanding mini-jets (MJs) or emissivity patches within the global jet, that yield a continuously changing PA. We explore a wide variety of possibilities with emission consisting of a single pulse or multiple overlapping pulses, presenting time-resolved and integrated polarization from different magnetic field configurations and jet angular structures. We find that emission from multiple incoherent MJs/patches reduces the net polarization due to partial cancellation in the Stokes plane. When these contain a large-scale ordered field in the plane transverse to the radial direction, $\Pi$ always starts near maximal and then declines over the single pulse or shows multiple highly polarized peaks due to multiple pulses. Observing $\Pi\lesssim40\%$ ($15\%$) integrated over one (several) pulse(s) will instead favor a shock-produced small-scale field either ordered in the radial direction or tangled in the plane transverse to it.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
